Sherman-Morrison Regularization for ELAA Iterative Linear Precoding

The design of iterative linear precoding is recently challenged by extremely large aperture array (ELAA) systems, where conventional preconditioning techniques could hardly improve the channel condition. In this paper, it is proposed to regularize the extreme singular values to improve the channel condition by deducting a rank-one matrix from the Wishart matrix of the channel. Our analysis proves the feasibility to reduce the largest singular value or to increase multiple small singular values with a rank-one matrix when the singular value decomposition of the channel is available. Knowing the feasibility, we propose a low-complexity approach where an approximation of the regularization matrix can be obtained based on the statistical property of the channel. It is demonstrated, through simulation results, that the proposed low-complexity approach significantly outperforms current preconditioning techniques in terms of reduced iteration number for more than $10\%$ in both ELAA systems as well as symmetric multi-antenna (i.e., MIMO) systems when the channel is i.i.d. Rayleigh fading.

==> figure/v1Exp1Fig1.txt <==
15,0.8395375,0.839520833333333,0.8378125,0.838802083333333,0.8380625,0.834125,0.8370625,0.9004375,0.9335875
17.5,0.76429375,0.765,0.763395833333333,0.7627875,0.7650625,0.759479166666667,0.76,0.884583333333333,0.90045
20,0.651490625,0.6491875,0.6473125,0.650691666666667,0.653395833333333,0.651895833333333,0.654666666666667,0.8638125,0.85298125
22.5,0.498196875,0.495708333333333,0.49775,0.499114583333333,0.498,0.499104166666667,0.503541666666667,0.841791666666667,0.7767
25,0.3146375,0.314229166666667,0.316520833333333,0.31645625,0.326916666666667,0.323145833333333,0.3293125,0.823854166666667,0.6607625
27.5,0.14380625,0.145645833333333,0.145625,0.144177083333333,0.161520833333333,0.165791666666667,0.158916666666667,0.806270833333333,0.5073375
30,0.03830625,0.0369583333333333,0.0373958333333333,0.0382104166666667,0.0565208333333333,0.0573541666666667,0.0542083333333333,0.800416666666667,0.32070625
32.5,0.004046875,0.00420833333333333,0.00416666666666667,0.00410625,0.0144791666666667,0.0155833333333333,0.0127708333333333,0.792583333333333,0.14615
35,7.1875e-05,4.16666666666667e-05,2.08333333333333e-05,0.000114583333333333,0.00435416666666667,0.00375,0.005375,0.785145833333333,0.03844375
37.5,0,4.16666666666667e-05,0,2.08333333333333e-06,0.0019375,0.00216666666666667,0.0035,0.789375,0.00390625
40,0,0,0,0,0.000979166666666667,0.00122916666666667,0.00283333333333333,0.7859375,6.25e-05


==> figure/v1Exp1Fig2.txt <==
15,0.8395375,0.839520833333333,0.8378125,0.836375,0.837083333333333,0.8364125,0.83775625,0.837175
17.5,0.76429375,0.765,0.763395833333333,0.76013125,0.763791666666667,0.76231875,0.76054375,0.76318125
20,0.651490625,0.6491875,0.6473125,0.64918125,0.662958333333333,0.6526,0.65295,0.65161875
22.5,0.498196875,0.495708333333333,0.49775,0.49925625,0.531541666666667,0.49569375,0.4981,0.50135
25,0.3146375,0.314229166666667,0.316520833333333,0.317075,0.3895625,0.31435,0.31436875,0.32061875
27.5,0.14380625,0.145645833333333,0.145625,0.15018125,0.267208333333333,0.14479375,0.1466875,0.15585625
30,0.03830625,0.0369583333333333,0.0373958333333333,0.0442125,0.180958333333333,0.0385,0.0406125,0.0487375
32.5,0.004046875,0.00420833333333333,0.00416666666666667,0.0066625,0.1284375,0.0045125,0.00530625,0.01120625
35,7.1875e-05,4.16666666666667e-05,2.08333333333333e-05,0.00088125,0.0994375,0.0002,0.00029375,0.00348125
37.5,0,4.16666666666667e-05,0,0.00023125,0.090125,6.25e-06,2.5e-05,0.0015125
40,0,0,0,0.00018125,0.0778333333333333,0,1.875e-05,0.00061875

